A Maximum Matching Algorithm for Basis Selection in Spectral Learning

We present a solution to scale spectral algorithms for learning sequence functions. We are interested in the case where these functions are sparse (that is, for most sequences they return 0). Spectral algorithms reduce the learning problem to the task of computing an SVD decomposition over a special type of matrix called the Hankel matrix. This matrix is designed to capture the relevant statistics of the training sequences. What is crucial is that to capture long range dependencies we must consider very large Hankel matrices. Thus the computation of the SVD becomes a critical bottleneck. Our solution finds a subset of rows and columns of the Hankel that realizes a compact and informative Hankel submatrix. The novelty lies in the way that this subset is selected: we exploit a maximal bipartite matching combinatorial algorithm to look for a sub-block with full structural rank, and show how computation of this sub-block can be further improved by exploiting the specific structure of Hankel matrices.

==> rebuttal.txt <==
 We thank all reviewers for their effort. We find all the feedback very useful.

Reviewers 2 and 3 ask for a more intuitive explanation of the method. Our contribution relies on a fundamental result which says that the problem of learning a non-deterministic WFA can be reduced to the problem of finding any subset of the Hankel matrix which has maximal rank. Explaining this fact is beyond the scope of our paper and this rebuttal (and we refer to Amos et al, "Learning functions represented as multiplicity automata", JACM 2000). Actually finding a maximal rank sub-block is NP-hard, while finding a maximum structural rank is computationally tractable via the best-matching algorithm. Our paper also relies on this computational result.

Our paper might be seen as asking if the max matching sub-block is useful for spectral learning. If the weak matching property holds (section 3.1) then that sub-block has full rank, and thus it can be used without any loss of information. In practice, we can only resort to experiments on several tasks, where we show that the weak matching property is a reasonable assumption (appendix B), that the max matching sub-block has high numerical rank, and that this leads to good performance.

There are two challenges behind sparse sequence functions. The first is capturing the support, which is sparse. The second is mapping strings in the support to its correct value. The max matching strategy for sub-block selection ignores the second aspect, and still obtains excellent approximations. Intuitively, this suggests that there is a lot of combinatorial redundancy, that is, that a relatively small set of prefixes and suffixes (i.e. the max matching) is enough to have a compact representation of the support of the target function.

Let us address specific issues:

Reviewer 1:

We will address all the clarification points, thanks! In particular, our definition of Hankel matrix is from automata theory, and does not involve constant anti-diagonal entries.

Reviewer 2:

- There is no contradiction between our version of the spectral algorithm (using long sequences) and the theory by Hsu et al. Their work uses assumptions (see their section 2.3) which imply that all necessary statistics are captured in Hankel matrices defined on sub-blocks of single symbols, which captures substrings up to size 3. Their algorithm can be generalized and their analysis will still apply (see section 4.2 of Balle et al 2013, which we cite). Precisely, one practical challenge is to find a Hankel sub-block which has maximal rank, which is what we target.

- For usefulness of the max matching sub-block, please see first answer to Reviewer 3.

- Fig. 1 has a mistake, thanks for spotting it. The edge c-a is part of the max matching, and the structural rank is 5 not 4.

- All experiments involve sparse sequence functions, with corresponding sparse Hankel matrices: the percentage of non-zero entries in any of the Hankel matrices we built is less than 1%. We will add the detail. We note that if the function was not sparse the corresponding Hankel would have full structural rank and the proposed technique would not offer any speed up.

- In all experiments, we tune the number of states of the automata, and the optimal is always much less than the rank of the Hankel. All parameters are tuned on validation data, following standard methodology.


Reviewer 3:

We will address all comments, which are very useful. Let us answer questions on the Algorithm:

1. See first paragraph of this rebuttal.

2. Yes.

3. We will add a discussion, so far we haven't found references.

4. Ideally one should consider the full Hankel computed from the sample, i.e. that contains all prefixes and suffixes, which corresponds to setting T to the length of the longest sequence. We can't increase the structural rank beyond that.  In practice, we observe that as we increase T, the structural and numeric ranks tend to flatten, and there is no much gain by further increasing T. Future research could look into ways of getting more from the sample, or formally prove that it is indeed impossible. We will do our best to include a longer discussion on this subject in the final version of the paper.

5. The standard best matching algorithm runs in time O(|E| |V|). In our case |V| is the number of different prefixes (= number of suffixes). In the worst case, this is the sum of the length of all sequences, which we will denote by N. |E| is the number of edges, which are all the ways that the sequences can be cut. Assuming there are no duplicates, we have |E|=N.  The improvement we propose could be worse than that in the worst-case scenario, assuming that none of the shifts allow to add more matches. The check for each shift adds an additional factor N (worst-case) in the analysis, resulting in a final O(N^3).  As said, this bound is never attained in practice (the bound is most probably not tight), and the bottleneck remains the computation of the SVD afterwards.

